Truly Visual Polymorphic Algebraic Data Structures through Maramafication

This paper presents a so-called maramafication of an essential part of functional programming languages such as Haskell or Clean: the construction of fully polymorphic well-typed algebraic data structures based on type definitions with at most one type parameter. As such, this work extends our previous work, in which only a very limited form of polymorphism was present. Maramafication means the design of visual 'twins' of existing programming constructs using spatial metaphors rooted in common sense or inborn spatial intuition, to achieve self-explanatoriness. This is, among others, useful to considerably reduce the gap between programmers and non-programmers in the creation of programs, for educational purposes, for inclusion of non-typical programmers and for invoking enthusiasm among non-programmers.

==> temp_cache_libs/README.txt <==
o Chide@y2018_m09_d09: The files in this directory should be sourced from another git repository. These repositories, however, are currently under construction. For now, make use of the files in this directory, and sync them manually with the files that are currently locally maintained by Chide Groenouwe.

